Intensity Harmonization for Airborne LiDAR

Constructing a point cloud for a large geographic region, such as a state or country, can require multiple years of effort. Often several vendors will be used to acquire LiDAR data, and a single region may be captured by multiple LiDAR scans. A key challenge is maintaining consistency between these scans, which includes point density, number of returns, and intensity. Intensity in particular can be very different between scans, even in areas that are overlapping. Harmonizing the intensity between scans to remove these discrepancies is expensive and time consuming. In this paper, we propose a novel method for point cloud harmonization based on deep neural networks. We evaluate our method quantitatively and qualitatively using a high quality real world LiDAR dataset. We compare our method to several baselines, including standard interpolation methods as well as histogram matching. We show that our method performs as well as the best baseline in areas with similar intensity distributions, and outperforms all baselines in areas with different intensity distributions. Source code is available at https://github.com/mvrl/lidar-harmonization .

==> old_unused/unused.txt <==
    
%The first task we use to develop a dataset for learning is to find intersecting locations between two flight lines. Given a target flight line $F_0$, we determine if another source flight line $F_i$ has overlapping points by constructing k-d trees at a sample of points from $F_0$. By limiting the size of size of the k-d tree to a sufficiently small enough area, we can require that a minimum number of points from $F_i$ be present within this area. If so, we can record those points from the source flight along with the original target flight point used to construct the k-d tree, and save this as a training example. 

%By repeating this process for a large enough sample, we can produce enough training points to sufficiently learn the mapping between $F_i$ and $F_0$. This mapping can be applied to all points in $F_i$ to harmonize $F_i$ with $F_0$

% We also chose to include KyFromAbove~\cite{kyfromabove} as a second evaluation dataset. Figure 3 shows the qualitative results using histogram matching on KyFromAbove, which consists of roughly 450 billion points. We ran histogram matching on this dataset to see how this method would perform in the real world. It is clear that the discrepancies between scans has diminished, Depending on which tile is initially used to produce the target distribution, all tiles will be matched to that distribution. However, it should be noted that Kentucky does not have uniform brightness, as can be seen in the lower image \cite{gisgeo}. This is the weakness of histogram matching. We believe a perfect harmonization would look much more like the satellite image. 

% In this section, we describe some of the current methods for learning and extracting features, primarily concerning point clouds. We describe previous works in harmonization in the image domain, which greatly inspired many of the ideas in this work. Then, we outline the significant advancements in neural networks for point cloud processing. 

% \begin{figure*}
%     \centering
%     \includegraphics[width=1\textwidth]{figures/problem_def.png}
%     \caption{
%         Real world data is composed of many scans that 
%         are stitched together, often by hand. Despite this, it is very 
%         difficult to match intensities from one scan to another. This figure
%         shows the scan lines in the KyFromAbove dataset (left), 
%         with the resulting intensities from those scans (middle). Looking
%         closely (right), there is a substantial discrepancy in the region
%         where these scans overlap. }
%     \label{fig:examples}
% \end{figure*}

% \begin{figure}[h]
%     \centering
%     \includegraphics[width=1\linewidth]{figures/kyLiDAR3.png}
%     \caption{Results of histogram matching on large-scale LiDAR data. The raw data (top) has numerous discrepancies in adjacent areas. The fixed point cloud (middle) is far more uniform in brightness and has less overall discrepancy}
%     \label{fig:kyLiDAR}
% \end{figure}

% One approach that is often used towards  more traditional approach,One approach is to first perform Radiometric Calibration~\cite{kimthesis}, which maps intensities to a set of standardized units. In this process, a true pixel value is desired, and obtaining this value makes it easier to compare pictures taken over a period of time. Color transfer methods attempt to map intensities from one image to another. 

% @misc{atzmon2018point,
%     title={Point Convolutional Neural Networks by Extension Operators},
%     author={Matan Atzmon and Haggai Maron and Yaron Lipman},
%     year={2018},
%     eprint={1803.10091},
%     archivePrefix={arXiv},
%     primaryClass={cs.CV}
% }

% @misc{xu2018spidercnn,
%     title={SpiderCNN: Deep Learning on Point Sets with Parameterized Convolutional Filters},
%     author={Yifan Xu and Tianqi Fan and Mingye Xu and Long Zeng and Yu Qiao},
%     year={2018},
%     eprint={1803.11527},
%     archivePrefix={arXiv},
%     primaryClass={cs.CV}
% }

% @article{OH2017405,
% title = "Approaching the computational color constancy as a classification problem through deep learning",
% journal = "Pattern Recognition",
% volume = "61",
% pages = "405 - 416",
% year = "2017",
% issn = "0031-3203",
% doi = "https://doi.org/10.1016/j.patcog.2016.08.013",
% url = "http://www.sciencedirect.com/science/article/pii/S0031320316302266",
% author = "Seoung Wug Oh and Seon Joo Kim",
% keywords = "Computational color constancy, White balancing, Illumination estimation, Machine learning, Convolutional neural network",
% }
